Real-World LoRaWAN Performance and Propagation Modeling Using UAV, Helikite, and Vehicle-Based Measurements

This paper presents a field-based evaluation of Long Range Wide Area Network (LoRaWAN) signal propagation conducted at two locations within the Aerial Experimentation and Research Platform for Advanced Wireless (AERPAW) testbed: Lake Wheeler Field and NC State University's Centennial Campus. Three distinct transmission platforms were deployed, a ground vehicle, a multirotor drone at 50 meters, and a helikite at a steady altitude of 150 meters and 300 meters approximately. These platforms enabled a comparative study on how altitude, mobility, and terrain influence wireless signal reception across a LoRaWAN gateway network. We analyze received signal strength (RSSI) and signal-to-noise ratio (SNR) as functions of distance and spreading factor (SF). Three complementary metrics are visualized: SNR versus distance with demodulation thresholds, probability of successful reception, and SNR boxplots grouped by distance bins. These plots reveal link degradation patterns and demonstrate the role of adaptive SF selection in maintaining communication reliability. To characterize propagation behavior, we apply a log-distance path loss model to empirical data from the ground vehicle experiment, which encompass both rural and urban non-line-of-sight (NLOS) conditions. Model parameters are optimized through error minimization techniques. Our results show that the helikite platform, due to its stable high-altitude position, provided the most reliable and consistent link performance. Conversely, the drone and vehicle exhibited higher variability due to movement, obstructions, and terrain-induced multipath. These findings demonstrate the influence of platform dynamics and altitude on LoRaWAN reception performance, providing support for future aerial network planning efforts.

==> Figures/CAR/Optimized_PathLoss/Optimized_PathLoss_Results.csv <==
Gateway,n,PL(d0) ,MAE,RMSE
LW5,3.1,1,2.755,3.348
LW1,2.6,4,5.387,6.670
CC2,3.5,6,4.373,5.983
LW3,2.7,1,4.444,5.159
CC3,3.1,1,9.273,11.774
LW2,3.7,51,5.054,6.812
LW4,3.8,1,9.042,11.945


==> Figures/Drone/Optimized_PathLoss/Optimized_PathLoss_Results.csv <==
Gateway,Best_Exponent,Best_d0,MAE,RMSE
LW5,2.8,4,2.159,2.865
LW1,0.5,73,5.716,8.514
CC2,2.2,6,0.703,0.886
LW3,2.8,1,8.995,11.037
LW2,3,1,9.230,10.620
LW4,3,1,11.390,13.719


==> Figures/Helikate/LakeWheeler/Optimized_PathLoss/Optimized_PathLoss_Results.csv <==
Gateway,Best_Exponent,Best_d0,MAE,RMSE
LW1,2.8,1,4.392,6.719
CC2,2.2,24,1.053,1.491
LW2,2.5,1,4.441,5.686
LW4,2.7,3,3.958,5.136


==> Figures/Helikate/Packpalooza/Optimized_PathLoss/Optimized_PathLoss_Results.csv <==
Gateway,Best_Exponent,Best_d0,MAE,RMSE
R2,2.8,17,0.470,0.845
LW1,2.4,95,1.620,2.652
CC2,2,17,3.007,4.265
CC3,2.2,15,5.013,7.399
LW2,2.8,86,1.559,2.271
LW4,2.5,1,1.128,1.598

